GPU-Accelerated Vecchia Approximations of Gaussian Processes for Geospatial Data using Batched Matrix Computations

Gaussian processes (GPs) are commonly used for geospatial analysis, but they suffer from high computational complexity when dealing with massive data. For instance, the log-likelihood function required in estimating the statistical model parameters for geospatial data is a computationally intensive procedure that involves computing the inverse of a covariance matrix with size n X n, where n represents the number of geographical locations. As a result, in the literature, studies have shifted towards approximation methods to handle larger values of n effectively while maintaining high accuracy. These methods encompass a range of techniques, including low-rank and sparse approximations. Vecchia approximation is one of the most promising methods to speed up evaluating the log-likelihood function. This study presents a parallel implementation of the Vecchia approximation, utilizing batched matrix computations on contemporary GPUs. The proposed implementation relies on batched linear algebra routines to efficiently execute individual conditional distributions in the Vecchia algorithm. We rely on the KBLAS linear algebra library to perform batched linear algebra operations, reducing the time to solution compared to the state-of-the-art parallel implementation of the likelihood estimation operation in the ExaGeoStat software by up to 700X, 833X, 1380X on 32GB GV100, 80GB A100, and 80GB H100 GPUs, respectively. We also successfully manage larger problem sizes on a single NVIDIA GPU, accommodating up to 1M locations with 80GB A100 and H100 GPUs while maintaining the necessary application accuracy. We further assess the accuracy performance of the implemented algorithm, identifying the optimal settings for the Vecchia approximation algorithm to preserve accuracy on two real geospatial datasets: soil moisture data in the Mississippi Basin area and wind speed data in the Middle East.

==> rebuttal_isc.txt <==
We thank all the reviewers for their valuable feedback. Please find below our rebuttal addressing their concerns. 

In particular, one common concern is about the elapsed time reported in the timing subfigures in Figure (9), which seems inconsistent across the GPU hardware generation, the increasing number of conditioning points, and against the performance in FLOPS. Our overall implementation of the Vecchia algorithm is composed of two phases: the block matrix generation and the batched matrix computations. While the performance of the second phase is driven by the batched execution achieving high throughput, the first phase can also employ a similar approach and be significantly sped up using a batched block matrix generation, instead of a sequential implementation that impedes performance due to Amdahl's law. The new batched block matrix generation still accounts for 50% of the overall elapsed time but overally improves the parallel efficiency of our Vecchia implementation. For instance, we observe expected reduction and increase in elapsed time as we move from old to recent GPU generations and as we add more conditioning points, respectively. For example, with a problem size of 180K and a conditioning size of 150, the V100 can complete a single likelihood iteration within 0.689 seconds, while the A100 can solve it in 0.331 seconds. We will add the new updated graphs (i.e., time breakdown, elapsed time, flops) to further clarify the performance improvement in the final paper version.

--------
#### Rev.1

** Random ordering **

When applying the Vecchia approximation to large-scale Gaussian fields, the random ordering strategy does not result in accuracy issues and otherwise increases the approximation accuracy. 

As shown in Figure 1, the selection of 'past' nearest neighbors is influenced by the method of ordering. Random ordering can result in neighbors being more dispersed, whereas Morton ordering generally selects neighbors from closer proximity. In theory, the accuracy of approximation increases with the number of selected neighbors. For scenarios needing neighbors from a larger area, random ordering is more effective in enhancing accuracy. Moreover, random ordering is recommended in the Vecchia approximation [1], where a complete study is provided to highlight its effectiveness for the Vecchia approximation. We will emphasize this aspect in the final paper version.

** Computational time sensitivity and number of conditioning points **
See introductory remarks.


** Threshold **
The new implementation makes the timing differences much clearer, particularly when considering various conditioning levels and problem sizes.

---------
#### Rev.2:

** Time breakdown **

The modeling operation is an optimization operation that requires many iterations to optimize the parameters of a given covariance function.
Thus, the runtime is predominantly determined by the covariance matrix generation and the KBLAS operations (POTRF/TRSM), i.e., lines 7 -  28 in Algorithm 1. The ordering, nearest neighbor searching, and data-layout preparation happen only once (i.e., lines 3-6 in Algorithm 1).

See also introductory remarks.


** Typical real-world ExaGeoStat application **

We compare a single likelihood estimation function using our Vecchia implementation and ExaGeoStat. The modeling process time-to-solution for a typical real-world ExaGeoStat application involves solving an optimization problem that necessitates many iterations of likelihood estimation using various parameters until the likelihood function is maximized.

** Figure 9 caption: explain insets shown in top row **

The insets shown in the top row of Figure 9 are the performance of Exact MLE obtained using ExaGeoStat.

** Performance of GV100 vs. A100 **
See introductory remarks.


** Software release **

Our goal is to release the software that will facilitate the usage of the Vecchia algorithm, given its numerous applications in spatial statistics. Furthermore, we plan to design the software to allow seamless extensions to support a wide range of operations.  The software will be easily linked to ExaGeoStat or employed as a standalone solution.

** Benefits of the "batched" approach (eg, different/additional level of parallelism and/or adopting a data layout which is adapted to the hardware) ** 

Thanks. While one of the primary goals of batched executions is to mitigate the kernel launch overheads, it remains indeed critical to design a monolithic kernel that exploits memory coalescing and increases hardware occupancy. We will incorporate these remarks into the final paper version.

---------
#### Rev.3:

** Units (sqrt(wind speed)) of the residual of observation in Figure 7 **

The two subfigures in Figure (7) show the residuals of observations obtained through a linear regression model on both datasets, where we remove the mean since we assume our data have a mean of zero in the likelihood function without affecting the generalization of our implementation. We will provide these additional descriptions in both the figures and the text to clarify this mean removal process.

---------

We will address the remaining minor concerns (font sizes, typos, etc.) in the final paper version, taking advantage of the extra page.


[1] Guinness, Joseph. "Permutation and grouping methods for sharpening Gaussian process approximations." Technometrics 60.4 (2018): 415-429.

